Computing conditional entropies for quantum correlations

The rates of quantum cryptographic protocols are usually expressed in terms of a conditional entropy minimized over a certain set of quantum states. In particular, in the device-independent setting, the minimization is over all the quantum states jointly held by the adversary and the parties that are consistent with the statistics that are seen by the parties. Here, we introduce a method to approximate such entropic quantities. Applied to the setting of device-independent randomness generation and quantum key distribution, we obtain improvements on protocol rates in various settings. In particular, we find new upper bounds on the minimal global detection efficiency required to perform device-independent quantum key distribution without additional preprocessing. Furthermore, we show that our construction can be readily combined with the entropy accumulation theorem in order to establish full finite-key security proofs for these protocols. In order to achieve this we introduce the family of iterated mean quantum R\'enyi divergences with parameters $\alpha_k = 1+\frac{1}{2^{k}-1}$ for positive integers $k$. We then show that the corresponding conditional entropies admit a particularly nice form which, in the context of device-independent optimization, can be relaxed to a semidefinite programming problem using the Navascu\'es-Pironio-Ac\'in hierarchy.

==> chsh_analytic_de_tikz.dat <==
0.66000,0.00000
0.68000,0.00009
0.69143,0.00055
0.70286,0.00166
0.71428,0.00367
0.72571,0.00679
0.73714,0.01120
0.74857,0.01708
0.76000,0.02459
0.77143,0.03385
0.78285,0.04501
0.79428,0.05820
0.80571,0.07356
0.81714,0.09121
0.82857,0.11132
0.84000,0.13404
0.85142,0.15956
0.86285,0.18810
0.87428,0.21989
0.88571,0.25522
0.89714,0.29444
0.90856,0.33796
0.91999,0.38632
0.93142,0.44017
0.94285,0.50039
0.95428,0.56822
0.96571,0.64548
0.97713,0.73520
0.98856,0.84369
0.99999,0.99966


==> chsh_analytic_tikz.dat <==
0.75,0.
0.7525,0.014548051872951162
0.755,0.029341906999592826
0.7575,0.044387184409248714
0.76,0.059689812988265256
0.7625,0.07525605665124102
0.765,0.09109254231133967
0.7675,0.1072062910481747
0.77,0.1236047529417027
0.7725,0.1402958461251984
0.775,0.15728800071346716
0.7775,0.17459020838852513
0.78,0.19221207858036138
0.7825,0.21016390237278304
0.785,0.22845672550457663
0.7875,0.2471024321379347
0.79,0.2661138414483588
0.7925,0.28550481957825957
0.795,0.3052904101252607
0.7975,0.32548698715395974
0.8,0.3461124357945391
0.8025,0.36718636691949724
0.805,0.38873037431023516
0.8075,0.41076834534222384
0.81,0.4333268398356581
0.8125,0.4564355568004036
0.815,0.4801279160681148
0.8175,0.5044417923909162
0.8200000000000001,0.5294204553533929
0.8225,0.555113792508179
0.825,0.5815799309008808
0.8275,0.6088874332929722
0.83,0.6371183480992282
0.8325,0.6663725721335064
0.835,0.6967743174603709
0.8375,0.72848212538828
0.84,0.7617052504650198
0.8425,0.7967324568636466
0.845,0.8339878193063135
0.8475,0.8741553993550534
0.85,0.9185310849856456
0.8525,0.970670841361059
0.8535533905932737,0.999999999999994


==> ernest_global_de_tikz.dat <==
0.99999,1.35056
0.98624,1.09628
0.97249,0.91882
0.95874,0.78777
0.94499,0.68587
0.93124,0.59727
0.91749,0.51806
0.90374,0.44672
0.88999,0.38223
0.87624,0.32283
0.86249,0.27131
0.84874,0.22375
0.83500,0.18219
0.82125,0.14526
0.80750,0.11049
0.79375,0.08432
0.78000,0.05955
0.76625,0.04320
0.75250,0.01467
0.73875,0.01406
0.72500,0.00134
0.71125,0.00305
0.69750,0.00090
0.68375,-0.00173
0.67000,0.00000


==> ernest_local_de_tikz.dat <==
0.66000,-0.00001
0.68000,0.00008
0.69143,0.00053
0.70286,0.00163
0.71428,0.00368
0.72571,0.00693
0.73714,0.01164
0.74857,0.01806
0.76000,0.02640
0.77143,0.03684
0.78285,0.04894
0.79428,0.06002
0.80571,0.08199
0.81714,0.10256
0.82857,0.12569
0.84000,0.15145
0.85142,0.18000
0.86285,0.21133
0.87428,0.23948
0.88571,0.28219
0.89714,0.32271
0.90856,0.36569
0.91999,0.41183
0.93142,0.45524
0.94285,0.51394
0.95428,0.56492
0.96571,0.63110
0.97713,0.69764
0.98856,0.77213
0.99999,0.88406


==> h2_de_optbin_tikz.dat <==
0.85000,0.00000
0.85526,0.00000
0.86053,0.00000
0.86579,0.00000
0.87105,0.00000
0.87632,0.00460
0.88158,0.01177
0.88684,0.02098
0.89211,0.03208
0.89737,0.04501
0.90263,0.05976
0.90789,0.07633
0.91316,0.09475
0.91842,0.11504
0.92368,0.13728
0.92895,0.16153
0.93421,0.18793
0.93947,0.21661
0.94474,0.24773
0.95000,0.28148
0.95263,0.29942
0.95526,0.31813
0.95789,0.33762
0.96053,0.35801
0.96316,0.37932
0.96579,0.40159
0.96842,0.42491
0.97105,0.44936
0.97368,0.47426
0.97632,0.50423
0.97895,0.53598
0.98158,0.56972
0.98421,0.60575
0.98684,0.64480
0.98947,0.68744
0.99211,0.73512
0.99474,0.79053
0.99737,0.85926
1.00000,0.99979


==> h2_global_DE_l2_tikz.dat <==
0.66000,0.00001
0.68417,0.00001
0.70833,0.00170
0.73250,0.00726
0.75667,0.01946
0.78083,0.04091
0.80500,0.07464
0.82917,0.12347
0.85333,0.19121
0.87750,0.28297
0.90167,0.40476
0.92583,0.56683
0.95000,0.78635
0.95263,0.81491
0.95526,0.84383
0.95789,0.87495
0.96053,0.90704
0.96316,0.94053
0.96579,0.97503
0.96842,1.01090
0.97105,1.04855
0.97368,1.08762
0.97632,1.12858
0.97895,1.17122
0.98158,1.21513
0.98421,1.26040
0.98684,1.31167
0.98947,1.38607
0.99211,1.48149
0.99474,1.58875
0.99737,1.71526
1.00000,1.99893


==> h2_global_chsh_tikz.dat <==
0.75000,0.00000
0.75667,0.02203
0.76333,0.04834
0.77000,0.07792
0.77667,0.11054
0.78333,0.14656
0.79000,0.18642
0.79667,0.23067
0.80333,0.28006
0.81000,0.33561
0.81667,0.39883
0.82333,0.47196
0.83000,0.55867
0.83124,0.57675
0.83248,0.59556
0.83372,0.61518
0.83496,0.63570
0.83620,0.65719
0.83744,0.67978
0.83868,0.70360
0.83992,0.72881
0.84116,0.75561
0.84240,0.78425
0.84364,0.81507
0.84488,0.84850
0.84612,0.88513
0.84736,0.92584
0.84859,0.97196
0.84983,1.02574
0.85107,1.09159
0.85231,1.18096
0.85355,1.41421


==> h2_local_DE_l2_tikz.dat <==
0.67000,0.00000
0.69333,0.00000
0.71667,0.00231
0.74000,0.00723
0.76333,0.01637
0.78667,0.03123
0.81000,0.05308
0.83333,0.08354
0.85667,0.12444
0.88000,0.17803
0.90333,0.24732
0.92667,0.33711
0.95000,0.45586
0.95263,0.47172
0.95526,0.48821
0.95789,0.50537
0.96053,0.52323
0.96316,0.54191
0.96579,0.56128
0.96842,0.58157
0.97105,0.60278
0.97368,0.62501
0.97632,0.64818
0.97895,0.67230
0.98158,0.69809
0.98421,0.72606
0.98684,0.75685
0.98947,0.79096
0.99211,0.82730
0.99474,0.86912
0.99737,0.91497
1.00000,0.99982


==> h2_local_chsh_tikz.dat <==
0.75000,-0.00000
0.75421,0.01241
0.75842,0.02537
0.76263,0.03891
0.76684,0.05308
0.77105,0.06793
0.77526,0.08351
0.77947,0.09989
0.78368,0.11714
0.78789,0.13535
0.79211,0.15462
0.79632,0.17506
0.80053,0.19682
0.80474,0.22006
0.80895,0.24501
0.81316,0.27191
0.81737,0.30112
0.82158,0.33306
0.82579,0.36834
0.83000,0.40780
0.83000,0.40780
0.83081,0.41599
0.83162,0.42439
0.83244,0.43301
0.83325,0.44187
0.83406,0.45098
0.83487,0.46036
0.83569,0.47003
0.83650,0.48001
0.83731,0.49032
0.83812,0.50098
0.83893,0.51203
0.83975,0.52351
0.84056,0.53544
0.84137,0.54788
0.84218,0.56088
0.84299,0.57451
0.84381,0.58883
0.84462,0.60394
0.84543,0.61995
0.84624,0.63701
0.84706,0.65531
0.84787,0.67508
0.84868,0.69666
0.84949,0.72055
0.85030,0.74749
0.85112,0.77875
0.85193,0.81679
0.85274,0.86801
0.85355,1.00000


==> h2_optbin_qutrits_tikz.dat <==
0.80000,0.00000
0.80556,0.00000
0.81111,0.00000
0.81667,0.00000
0.82222,0.00000
0.82778,0.00000
0.83333,0.00000
0.83889,0.00000
0.84444,0.00000
0.85000,0.00000
0.85526,0.00000
0.86053,0.00000
0.86579,0.00000
0.87105,0.00000
0.87632,0.00516
0.88158,0.01260
0.88684,0.02211
0.89211,0.03354
0.89737,0.04687
0.90263,0.06212
0.90789,0.07930
0.91316,0.09849
0.91842,0.11978
0.92368,0.14327
0.92895,0.16917
0.93421,0.19770
0.93947,0.22914
0.94474,0.26362
0.95000,0.30147
0.95263,0.32172
0.95526,0.34294
0.95789,0.36497
0.96053,0.38795
0.96316,0.41252
0.96579,0.43833
0.96842,0.46542
0.97105,0.49335
0.97368,0.55007
0.97632,0.61421
0.97895,0.68112
0.98158,0.75115
0.98421,0.82475
0.98684,0.90280
0.98947,0.98803
0.99211,1.08366
0.99474,1.19260
0.99737,1.32447
1.00000,1.58312


==> h43_de_optbin_tikz.dat <==
0.84800,-0.00032
0.85000,0.00058
0.85526,0.00423
0.86053,0.00958
0.86579,0.01646
0.87105,0.02481
0.87632,0.03459
0.88158,0.04583
0.88684,0.05847
0.89211,0.07255
0.89737,0.08805
0.90263,0.10501
0.90789,0.12346
0.91316,0.14345
0.91842,0.16500
0.92368,0.18821
0.92895,0.21311
0.93421,0.23980
0.93947,0.26834
0.94474,0.29891
0.95000,0.33164
0.95263,0.34889
0.95526,0.36675
0.95789,0.38530
0.96053,0.40456
0.96316,0.42457
0.96579,0.44543
0.96842,0.46717
0.97105,0.48991
0.97368,0.51377
0.97632,0.53889
0.97895,0.56546
0.98158,0.59379
0.98421,0.62433
0.98684,0.65775
0.98947,0.69633
0.99211,0.74318
0.99474,0.79716
0.99737,0.86368
1.00000,0.99972


==> h43_global_DE_l2_tikz.dat <==
0.73250,0.00000
0.80490,0.06841
0.85330,0.19343
0.90160,0.42026
0.94990,0.80718
0.96050,0.92630
0.97110,1.06537
0.98160,1.23216
0.99210,1.44478
1.00000,1.99914


==> h43_global_chsh_tikz.dat <==
0.75000,0.00000
0.75727,0.02519
0.76455,0.05585
0.77182,0.09075
0.77909,0.13018
0.78636,0.17456
0.79364,0.22451
0.80091,0.28092
0.80818,0.34507
0.81545,0.41878
0.82273,0.50489
0.83000,0.60809
0.83214,0.64284
0.83428,0.68012
0.83642,0.72037
0.83856,0.76418
0.84071,0.81236
0.84285,0.86607
0.84499,0.92711
0.84713,0.99851
0.84927,1.08621
0.85141,1.20559
0.85355,1.51865


==> h43_local_DE_l2_tikz.dat <==
0.67000,0.00000
0.69333,0.00000
0.71667,0.00239
0.74000,0.00759
0.76333,0.01740
0.78667,0.03325
0.81000,0.05653
0.83333,0.08879
0.85667,0.13170
0.88000,0.18737
0.90333,0.25875
0.92667,0.35033
0.95000,0.47021
0.95263,0.48612
0.95526,0.50263
0.95789,0.51978
0.96053,0.53757
0.96316,0.55608
0.96579,0.57540
0.96842,0.59547
0.97105,0.61645
0.97368,0.63832
0.97632,0.66114
0.97895,0.68476
0.98158,0.71045
0.98421,0.73792
0.98684,0.76769
0.98947,0.79971
0.99211,0.83463
0.99474,0.87471
0.99737,0.91819
1.00000,0.99974


==> h43_local_chsh_tikz.dat <==
0.75000,0.00000
0.75667,0.01992
0.76333,0.04130
0.77000,0.06431
0.77667,0.08918
0.78333,0.11615
0.79000,0.14557
0.79667,0.17784
0.80333,0.21351
0.81000,0.25334
0.81667,0.29837
0.82333,0.35018
0.83000,0.41129
0.83124,0.42399
0.83248,0.43720
0.83372,0.45096
0.83496,0.46534
0.83620,0.48038
0.83744,0.49618
0.83868,0.51281
0.83992,0.53040
0.84116,0.54907
0.84240,0.56901
0.84364,0.59042
0.84488,0.61362
0.84612,0.63899
0.84736,0.66713
0.84859,0.69894
0.84983,0.73593
0.85107,0.78108
0.85231,0.84205
0.85355,0.99961


==> h43_optbin_qutrits_tikz.dat <==
0.84600,-0.00091
0.85000,0.00059
0.86053,0.00988
0.87105,0.02545
0.88158,0.04681
0.89211,0.07394
0.90263,0.10701
0.91316,0.14635
0.92368,0.19226
0.93421,0.24513
0.94474,0.30646
0.95263,0.36041
0.95789,0.39973
0.96316,0.44400
0.96842,0.49419
0.97368,0.56029
0.97632,0.62541
0.97895,0.69321
0.98421,0.83829
0.98947,1.00263
0.99474,1.20659
1.00000,1.58308


==> h87_de_optbin_tikz.dat <==
0.82000,0.00000
0.82333,0.00000
0.82667,0.00000
0.83000,0.00000
0.83333,0.00000
0.83667,0.00000
0.84000,0.00000
0.84333,0.00011
0.84667,0.00189
0.85000,0.00434
0.85526,0.00952
0.86053,0.01615
0.86579,0.02426
0.87105,0.03377
0.87632,0.04468
0.88158,0.05696
0.88684,0.07060
0.89211,0.08561
0.89737,0.10197
0.90263,0.11969
0.90789,0.13879
0.91316,0.15932
0.91842,0.18132
0.92368,0.20485
0.92895,0.22998
0.93421,0.25685
0.93947,0.28551
0.94474,0.31609
0.95000,0.34860
0.95263,0.36569
0.95526,0.38339
0.95789,0.40169
0.96053,0.42059
0.96316,0.44022
0.96579,0.46069
0.96842,0.48190
0.97105,0.50412
0.97368,0.52732
0.97632,0.55184
0.97895,0.57767
0.98158,0.60536
0.98421,0.63519
0.98684,0.66784
0.98947,0.69929
0.99211,0.74579
0.99474,0.79928
0.99737,0.86506
1.00000,0.99974


==> h_rates_tikz.dat <==
0.85000,0.00000
0.85200,0.00000
0.85400,0.00000
0.85600,0.00000
0.85800,0.00000
0.86000,0.00000
0.86200,0.00000
0.86400,0.00000
0.86600,0.00116
0.86800,0.00362
0.87000,0.00649
0.87200,0.00974
0.87400,0.01335
0.87600,0.01730
0.87800,0.02158
0.88000,0.02618
0.88200,0.03110
0.88400,0.03633
0.88600,0.04187
0.88800,0.04770
0.89000,0.05384
0.89200,0.06027
0.89400,0.06700
0.89600,0.07402
0.89800,0.08134
0.90000,0.08895
0.90200,0.09685
0.90400,0.10504
0.90600,0.11353
0.90800,0.12231
0.91000,0.13139
0.91200,0.14076
0.91400,0.15043
0.91600,0.16040
0.91800,0.17068
0.92000,0.18126
0.92200,0.19215
0.92400,0.20335
0.92600,0.21487
0.92800,0.22671
0.93000,0.23887
0.93200,0.25136
0.93400,0.26419
0.93600,0.27736
0.93800,0.29088
0.94000,0.30475
0.94200,0.31898
0.94400,0.33358
0.94600,0.34855
0.94800,0.36392
0.95000,0.37969
0.95200,0.39586
0.95400,0.41245
0.95600,0.42948
0.95800,0.44696
0.96000,0.46491
0.96200,0.48334
0.96400,0.50227
0.96600,0.52173
0.96800,0.54174
0.97000,0.56233
0.97200,0.58353
0.97400,0.60538
0.97600,0.62791
0.97800,0.65118
0.98000,0.67524
0.98200,0.70017
0.98400,0.72604
0.98600,0.75296
0.98800,0.78107
0.99000,0.81054
0.99200,0.84163
0.99400,0.87470
0.99600,0.91041
0.99800,0.95010
1.00000,1.00000


==> hmin_de_optbin_tikz.dat <==
0.85000,0.00000
0.85526,0.00000
0.86053,0.00000
0.86579,0.00000
0.87105,0.00000
0.87632,0.00000
0.88158,0.00000
0.88684,0.00000
0.89211,0.00000
0.89737,0.00000
0.90263,0.00000
0.90789,0.00174
0.91316,0.01560
0.91842,0.03303
0.92368,0.05364
0.92895,0.07728
0.93421,0.10391
0.93947,0.13360
0.94474,0.16645
0.95000,0.20268
0.95263,0.22214
0.95526,0.24256
0.95789,0.26397
0.96053,0.28401
0.96316,0.31008
0.96579,0.33727
0.96842,0.36566
0.97105,0.39540
0.97368,0.42661
0.97632,0.45946
0.97895,0.49423
0.98158,0.53116
0.98421,0.57068
0.98684,0.61339
0.98947,0.66008
0.99211,0.71226
0.99474,0.77253
0.99737,0.84750
1.00000,0.99950


==> hmin_global_DE_l2_tikz.dat <==
0.67000,0.00000
0.69333,0.00000
0.71667,0.00230
0.74000,0.00717
0.76333,0.01629
0.78667,0.03106
0.81000,0.05299
0.83333,0.08461
0.85667,0.12888
0.88000,0.18862
0.90167,0.26156
0.92583,0.37020
0.95000,0.52321
0.95263,0.54385
0.95526,0.56553
0.95789,0.58826
0.96053,0.61224
0.96316,0.63784
0.96579,0.66496
0.96842,0.69373
0.97105,0.72433
0.97368,0.75746
0.97632,0.79329
0.97895,0.83234
0.98158,0.87528
0.98421,0.92302
0.98684,0.97145
0.98947,1.03418
0.99211,1.11600
0.99474,1.23966
0.99737,1.42178
1.00000,1.99654


==> hmin_global_chsh_tikz.dat <==
0.75000,0.00000
0.75667,0.02000
0.76333,0.04354
0.77000,0.06998
0.77667,0.09933
0.78333,0.13172
0.79000,0.16748
0.79667,0.20703
0.80333,0.25095
0.81000,0.30010
0.81667,0.35571
0.82333,0.41966
0.83000,0.49503
0.83124,0.51069
0.83248,0.52696
0.83372,0.54392
0.83496,0.56163
0.83620,0.58017
0.83744,0.59962
0.83868,0.62012
0.83992,0.64178
0.84116,0.66480
0.84240,0.68937
0.84364,0.71578
0.84488,0.74440
0.84612,0.77575
0.84736,0.81057
0.84859,0.85000
0.84983,0.89596
0.85107,0.95223
0.85231,1.02856
0.85355,1.22759


==> hmin_local_DE_l2_tikz.dat <==
0.67000,0.00000
0.69333,0.00034
0.71667,0.00217
0.74000,0.00654
0.76333,0.01436
0.78667,0.02648
0.81000,0.04375
0.83333,0.06715
0.85667,0.09790
0.88000,0.13776
0.90333,0.18941
0.92667,0.25735
0.95000,0.35023
0.95263,0.36295
0.95526,0.37628
0.95789,0.39025
0.96053,0.40492
0.96316,0.42037
0.96579,0.43669
0.96842,0.45397
0.97105,0.47237
0.97368,0.49203
0.97632,0.51317
0.97895,0.53605
0.98158,0.56101
0.98421,0.58853
0.98684,0.61928
0.98947,0.65431
0.99211,0.69535
0.99474,0.74571
0.99737,0.81258
1.00000,0.99945


==> hmin_local_chsh_tikz.dat <==
0.75000,-0.00000
0.75421,0.01241
0.75842,0.02537
0.76263,0.03891
0.76684,0.05308
0.77105,0.06793
0.77526,0.08351
0.77947,0.09989
0.78368,0.11714
0.78789,0.13535
0.79211,0.15462
0.79632,0.17506
0.80053,0.19682
0.80474,0.22006
0.80895,0.24501
0.81316,0.27191
0.81737,0.30112
0.82158,0.33306
0.82579,0.36834
0.83000,0.40780
0.83000,0.40780
0.83081,0.41599
0.83162,0.42439
0.83244,0.43301
0.83325,0.44187
0.83406,0.45098
0.83487,0.46036
0.83569,0.47003
0.83650,0.48001
0.83731,0.49032
0.83812,0.50098
0.83893,0.51203
0.83975,0.52351
0.84056,0.53544
0.84137,0.54788
0.84218,0.56088
0.84299,0.57451
0.84381,0.58883
0.84462,0.60394
0.84543,0.61995
0.84624,0.63701
0.84706,0.65531
0.84787,0.67508
0.84868,0.69666
0.84949,0.72055
0.85030,0.74749
0.85112,0.77875
0.85193,0.81679
0.85274,0.86801
0.85355,1.00000


==> hmin_optbin_qutrits_tikz.dat <==
0.80000,0.00000
0.80789,0.00000
0.81579,0.00000
0.82368,0.00000
0.83158,0.00000
0.83947,0.00000
0.84737,0.00000
0.85000,0.00000
0.85526,0.00000
0.86053,0.00000
0.86316,0.00000
0.86579,0.00000
0.87105,0.00000
0.87632,0.00000
0.87895,0.00000
0.88158,0.00000
0.88684,0.00000
0.89211,0.00000
0.89474,0.00000
0.89737,0.00000
0.90263,0.00000
0.90789,0.00384
0.91053,0.01148
0.91316,0.02019
0.91842,0.04040
0.92368,0.06401
0.92632,0.07687
0.92895,0.09072
0.93421,0.12079
0.93947,0.15405
0.94211,0.17189
0.94474,0.19063
0.95000,0.23064
0.95263,0.25205
0.95526,0.27441
0.95789,0.29775
0.96053,0.32214
0.96316,0.34780
0.96579,0.37461
0.96842,0.40276
0.97105,0.43242
0.97368,0.46374
0.97632,0.49709
0.97895,0.53217
0.98158,0.56912
0.98421,0.61999
0.98684,0.69429
0.98947,0.78078
0.99211,0.88431
0.99474,1.01360
0.99737,1.18702
1.00000,1.58033


==> nonsequential_qubit_hmin_tikz.dat <==
0.00000,0.99948
0.00256,0.86125
0.00513,0.80804
0.00769,0.76888
0.01026,0.73697
0.01282,0.70969
0.01538,0.68568
0.01795,0.66415
0.02051,0.64458
0.02308,0.62660
0.02564,0.60995
0.02821,0.59444
0.03077,0.57990
0.03333,0.56621
0.03590,0.55328
0.03846,0.54102
0.04103,0.52937
0.04359,0.51826
0.04615,0.50765
0.04872,0.49749
0.05128,0.48775
0.05385,0.47839
0.05641,0.46939
0.05897,0.46058
0.06154,0.45190
0.06410,0.44336
0.06667,0.43494
0.06923,0.42666
0.07179,0.41849
0.07436,0.41044
0.07692,0.40251
0.07949,0.39470
0.08205,0.38699
0.08462,0.37940
0.08718,0.37191
0.08974,0.36453
0.09231,0.35725
0.09487,0.35007
0.09744,0.34299
0.10000,0.33601


==> sequential_qubit_h2_tikz.dat <==
0.00000,2.50150
0.00345,1.53167
0.00690,1.29627
0.01034,1.12765
0.01379,1.00167
0.01724,0.90206
0.02069,0.82054
0.02414,0.75273
0.02759,0.69414
0.03103,0.64340
0.03448,0.59894
0.03793,0.55956
0.04138,0.52438
0.04483,0.49268
0.04828,0.46389
0.05172,0.43752
0.05517,0.41322
0.05862,0.39069
0.06207,0.36969
0.06552,0.35004
0.06897,0.33157
0.07241,0.31415
0.07586,0.29764
0.07931,0.28194
0.08276,0.26695
0.08621,0.25258
0.08966,0.23875
0.09310,0.22540
0.09655,0.21248
0.10000,0.19996


==> sequential_qubit_hmin_tikz.dat <==
0.00000,2.43995
0.00345,1.31965
0.00690,1.10420
0.01034,0.96966
0.01379,0.87029
0.01724,0.79171
0.02069,0.72687
0.02414,0.67224
0.02759,0.62571
0.03103,0.58489
0.03448,0.54866
0.03793,0.51752
0.04138,0.49136
0.04483,0.46671
0.04828,0.44339
0.05172,0.42125
0.05517,0.40015
0.05862,0.38000
0.06207,0.36071
0.06552,0.34220
0.06897,0.32441
0.07241,0.30728
0.07586,0.29075
0.07931,0.27480
0.08276,0.25937
0.08621,0.24443
0.08966,0.23091
0.09310,0.21807
0.09655,0.20566
0.10000,0.19549

